Towards equilibrium molecular conformation generation with GFlowNets

Sampling diverse, thermodynamically feasible molecular conformations plays a crucial role in predicting properties of a molecule. In this paper we propose to use GFlowNet for sampling conformations of small molecules from the Boltzmann distribution, as determined by the molecule's energy. The proposed approach can be used in combination with energy estimation methods of different fidelity and discovers a diverse set of low-energy conformations for highly flexible drug-like molecules. We demonstrate that GFlowNet can reproduce molecular potential energy surfaces by sampling proportionally to the Boltzmann distribution.

==> images/covmat.csv <==
smiles,method,cov,mat,n_ref_confs,n_tas,has_hydrogen_tas,consistent
C1CCC([NH2+]C2=NCCC2)CC1,rdkit_hack,1.0,0.29870245,22,2,False,True
C=CCN(c1cccc(C(F)(F)F)c1)S(=O)(=O)c1cccc(C(=O)OCC(=O)Nc2ccccc2)c1,rdkit_hack,0.3235294117647059,1.4432876,374,12,False,True
C=CC[NH2+]CCOCCOc1ccccc1-c1ccccc1,rdkit_hack,1.0,0.5802347,245,10,False,True
Clc1ccc(N2CCN(c3ncnc4c3oc3ccccc34)CC2)cc1,rdkit_hack,0.8571428571428571,0.66250783,14,2,False,True
Fc1ccccc1OCCCCCN1CCCC1,rdkit_hack,0.930589184826473,0.725429,1239,7,False,True
N#Cc1ccccc1S(=O)(=O)Nc1ccc2c(c1)OCCO2,rdkit_hack,1.0,0.42141992,20,3,False,True
O=C(C1CC1)N1CCN=C1SCc1ccccc1,rdkit_hack,1.0,0.738243,15,5,False,True
O=C(CC1CCCCC1)NCc1ccco1,rdkit_hack,0.9642857142857144,0.7123119,28,5,False,True
O=C(CCC(=O)OCC(=O)c1ccc(-c2ccccc2)cc1)Nc1cccc(Cl)c1,rdkit_hack,0.240506329113924,1.5459901,79,10,False,True
O=C(CCC(=O)OCCCC(F)(F)C(F)(F)F)NC1CCCCC1,rdkit_hack,0.6008230452674898,1.1707981,243,11,False,True
O=C(CCCCCN1C(=O)c2cccc3cccc(c23)C1=O)NCc1ccco1,rdkit_hack,0.6055555555555555,1.1558143,180,9,False,True
O=C(CCCCCn1c(=S)[nH]c2ccc(N3CCOCC3)cc2c1=O)NCc1ccc(Cl)cc1,rdkit_hack,0.5756457564575646,1.1815524,271,10,False,True
O=C(CCCn1c(=O)[nH]c2cc(Cl)ccc2c1=O)NCCCN1CCN(c2ccc(F)cc2)CC1,rdkit_hack,0.0869565217391304,1.6214681,46,10,False,True
O=C(CCCn1c(=O)[nH]c2ccsc2c1=O)NC1CCCCC1,rdkit_hack,0.2682926829268293,1.3994681,41,6,False,True
O=C(CCCn1c(=O)c2ccccc2n(Cc2ccccc2)c1=O)NCc1ccco1,rdkit_hack,0.3416666666666667,1.3174367,120,9,False,True
O=C(CCSc1ccccc1)NCc1cccnc1,rdkit_hack,0.9493670886075948,0.7839477,158,7,False,True
O=C(CN(Cc1ccco1)C(=O)CNS(=O)(=O)c1ccc(F)cc1)NCc1ccco1,rdkit_hack,0.2894736842105263,1.3483001,304,12,False,True
O=C(CN1C(=O)NC2(CCCC2)C1=O)Nc1ccc(F)c(F)c1F,rdkit_hack,0.6666666666666666,0.99942154,24,4,False,True
O=C(CN1CCN(c2ccccc2)CC1)NC(=O)NCc1ccco1,rdkit_hack,0.7922077922077922,0.95707494,154,8,False,True
O=C(CNC(=S)N(Cc1ccccc1Cl)C1CCCC1)NCCCN1CCOCC1,rdkit_hack,0.524,1.2598767,500,12,False,True
O=C(CNS(=O)(=O)c1cccc2nsnc12)NC1CCCCC1,rdkit_hack,0.8870967741935484,0.80780786,62,6,False,True
O=C(COC(=O)COc1ccccc1[N+](=O)[O-])Nc1ccc(S(=O)(=O)N2CCCCC2)cc1,rdkit_hack,0.6022099447513812,1.2026888,181,11,False,True
O=C(COC(=O)c1ccccc1NC(=O)c1ccco1)NCCC1=CCCCC1,rdkit_hack,0.9203187250996016,0.9389302,251,11,False,True
O=C(COc1ccc(Cl)cc1)NCc1nnc(SCC(=O)N2CCCCCC2)o1,rdkit_hack,0.3470149253731343,1.3373879,268,10,False,True
O=C(COc1cnc2ccccc2n1)NCCC1=CCCCC1,rdkit_hack,0.9675324675324676,0.70998394,154,7,False,True
O=C(Cc1ccc(Cl)cc1)Nc1ccc(S(=O)(=O)Nc2ncccn2)cc1,rdkit_hack,0.8636363636363636,0.5666034,22,7,False,True
O=C(Cc1ccccc1)OCC[NH+]1CCOCC1,rdkit_hack,1.0,0.41544828,20,6,False,True
O=C(Cn1ccc([N+](=O)[O-])n1)N1CCCc2ccccc21,rdkit_hack,0.92,0.67777175,25,4,False,True
O=C(NC(=S)Nc1ccccn1)c1ccccc1,rdkit_hack,0.8333333333333334,0.5308395,12,5,False,True
O=C(NCCCN1CCCC1=O)c1cc(NS(=O)(=O)c2ccc(F)cc2)cc(NS(=O)(=O)c2ccc(F)cc2)c1,rdkit_hack,0.2516129032258064,1.4172801,155,12,False,True
O=C(NCCCN1CCN(CCCNC(=O)c2ccc3c(c2)OCO3)CC1)c1ccc2c(c1)OCO2,rdkit_hack,0.0,3.292337,163,12,False,True
O=C(NCCN1CCN(C(=O)C(c2ccccc2)c2ccccc2)CC1)C(=O)Nc1ccccc1,rdkit_hack,0.4074074074074074,1.5608147,162,11,False,True
O=C(NCCSc1ccc(Cl)cc1)c1ccco1,rdkit_hack,0.9411764705882352,0.528604,34,6,False,True
O=C(NCCc1cccc(Cl)c1)c1ccc(OC2CCN(Cc3ccccn3)CC2)cc1,rdkit_hack,0.6394557823129252,1.2574152,588,9,False,True
O=C(NCc1ccccc1)c1onc(CSc2ccccn2)c1C(=O)NCc1ccccc1,rdkit_hack,0.8044444444444444,0.9772138,225,11,False,True
O=C(NNc1ccc([N+](=O)[O-])cc1)c1ccccc1Cl,rdkit_hack,0.8620689655172413,0.56786424,29,5,False,True
O=C(Nc1c(Cl)ccc2nsnc12)c1cccnc1,rdkit_hack,0.6666666666666666,0.7002186,12,3,False,True
O=C(Nc1cc(F)cc(F)c1)c1ccc(NCCC[NH+]2CCCCCC2)c([N+](=O)[O-])c1,rdkit_hack,0.3661971830985915,1.7397997,213,9,False,True
O=C(Nc1ccc(-c2csc(Nc3cccc(C(F)(F)F)c3)n2)cc1)c1cccc(C(F)(F)F)c1,rdkit_hack,0.2962962962962963,1.6759666,54,8,False,True
O=C(Nc1ccc(Cl)cc1)c1cccc(S(=O)(=O)Nc2ccccn2)c1,rdkit_hack,0.95,0.62529856,60,6,False,True
O=C(Nc1ccc2c(c1)OCO2)c1cccs1,rdkit_hack,0.5,1.0170048,16,3,False,True
O=C(Nc1cccc2ccccc12)N1CCN(c2ccccc2)CC1,rdkit_hack,0.4268292682926829,1.4056869,82,4,False,True
O=C(c1ccc(S(=O)(=O)NCc2ccco2)cc1)N1CCN(Cc2ccc3c(c2)OCO3)CC1,rdkit_hack,0.3064516129032258,1.5828658,248,8,False,True
O=C(c1cccc([N+](=O)[O-])c1)n1nc(-c2ccccc2)nc1NCc1ccccc1,rdkit_hack,1.0,0.7222548,15,7,False,True
O=C1CCN(CCc2ccccc2)CCN1[C@H](CSc1ccccc1)Cc1ccccc1,rdkit_hack,0.5971830985915493,1.1389637,355,9,False,True
O=C1COc2ccc(C(=O)COC(=O)CCSc3ccccc3)cc2N1,rdkit_hack,0.2580645161290322,1.4936645,155,8,False,True
O=C1c2ccccc2C(=O)N1Cc1nn2c(-c3ccc(Cl)cc3)nnc2s1,rdkit_hack,1.0,0.3809187,13,3,False,True
O=S(=O)(N1CCCCCC1)N1CC[NH2+]CC1,rdkit_hack,1.0,0.39753348,26,2,False,True
O=S(=O)(NCc1ccccc1Cl)c1ccc(-n2cccn2)cc1,rdkit_hack,0.9642857142857144,0.73942566,56,5,False,True
O=[N+]([O-])c1ccccc1S(=O)(=O)N1CCN(c2ccccc2)CC1,rdkit_hack,0.5555555555555556,0.91446286,45,4,False,True
O=c1[nH]c(N2CCN(c3ccccc3)CC2)nc2c1CCC2,rdkit_hack,0.71875,0.9653037,32,2,False,True
O=c1[nH]c2cc3c(cc2cc1CN(Cc1cccnc1)Cc1nnnn1Cc1ccco1)OCCO3,rdkit_hack,0.5828571428571429,1.1438167,175,8,False,True
O=c1c2ccccc2nnn1Cc1ccccc1Cl,rdkit_hack,1.0,0.53004706,11,2,False,True
S=C(Nc1ccccc1)N1CCCCCCC1,rdkit_hack,1.0,0.33816966,60,3,False,True
c1nc(COc2nsnc2N2CCOCC2)cs1,rdkit_hack,1.0,0.4757073,31,4,False,True
C1CCC([NH2+]C2=NCCC2)CC1,rdkit_cl_hack,1.0,0.2098961,22,2,False,True
C=CCN(c1cccc(C(F)(F)F)c1)S(=O)(=O)c1cccc(C(=O)OCC(=O)Nc2ccccc2)c1,rdkit_cl_hack,0.2754010695187165,1.3878361,374,12,False,True
C=CC[NH2+]CCOCCOc1ccccc1-c1ccccc1,rdkit_cl_hack,1.0,0.5909301,245,10,False,True
Clc1ccc(N2CCN(c3ncnc4c3oc3ccccc34)CC2)cc1,rdkit_cl_hack,0.8571428571428571,0.5591458,14,2,False,True
Fc1ccccc1OCCCCCN1CCCC1,rdkit_cl_hack,1.0,0.6092759,1239,7,False,True
N#Cc1ccccc1S(=O)(=O)Nc1ccc2c(c1)OCCO2,rdkit_cl_hack,1.0,0.34745327,20,3,False,True
O=C(C1CC1)N1CCN=C1SCc1ccccc1,rdkit_cl_hack,1.0,0.34132305,15,5,False,True
O=C(CC1CCCCC1)NCc1ccco1,rdkit_cl_hack,1.0,0.584001,28,5,False,True
O=C(CCC(=O)OCC(=O)c1ccc(-c2ccccc2)cc1)Nc1cccc(Cl)c1,rdkit_cl_hack,0.7468354430379747,1.0092455,79,10,False,True
O=C(CCC(=O)OCCCC(F)(F)C(F)(F)F)NC1CCCCC1,rdkit_cl_hack,0.9547325102880658,1.0515027,243,11,False,True
O=C(CCCCCN1C(=O)c2cccc3cccc(c23)C1=O)NCc1ccco1,rdkit_cl_hack,0.9666666666666668,0.9211617,180,9,False,True
O=C(CCCCCn1c(=S)[nH]c2ccc(N3CCOCC3)cc2c1=O)NCc1ccc(Cl)cc1,rdkit_cl_hack,0.7712177121771218,1.0447662,271,10,False,True
O=C(CCCn1c(=O)[nH]c2cc(Cl)ccc2c1=O)NCCCN1CCN(c2ccc(F)cc2)CC1,rdkit_cl_hack,0.3260869565217391,1.2996958,46,10,False,True
O=C(CCCn1c(=O)[nH]c2ccsc2c1=O)NC1CCCCC1,rdkit_cl_hack,1.0,0.75726366,41,6,False,True
O=C(CCCn1c(=O)c2ccccc2n(Cc2ccccc2)c1=O)NCc1ccco1,rdkit_cl_hack,0.7833333333333333,1.0356833,120,9,False,True
O=C(CCSc1ccccc1)NCc1cccnc1,rdkit_cl_hack,1.0,0.66507363,158,7,False,True
O=C(CN(Cc1ccco1)C(=O)CNS(=O)(=O)c1ccc(F)cc1)NCc1ccco1,rdkit_cl_hack,0.2302631578947368,1.3499788,304,12,False,True
O=C(CN1C(=O)NC2(CCCC2)C1=O)Nc1ccc(F)c(F)c1F,rdkit_cl_hack,1.0,0.49023047,24,4,False,True
O=C(CN1CCN(c2ccccc2)CC1)NC(=O)NCc1ccco1,rdkit_cl_hack,0.922077922077922,0.9049159,154,8,False,True
O=C(CNC(=S)N(Cc1ccccc1Cl)C1CCCC1)NCCCN1CCOCC1,rdkit_cl_hack,0.598,1.1902735,500,12,False,True
O=C(CNS(=O)(=O)c1cccc2nsnc12)NC1CCCCC1,rdkit_cl_hack,1.0,0.7063954,62,6,False,True
O=C(COC(=O)COc1ccccc1[N+](=O)[O-])Nc1ccc(S(=O)(=O)N2CCCCC2)cc1,rdkit_cl_hack,0.6961325966850829,1.0901115,181,11,False,True
O=C(COC(=O)c1ccccc1NC(=O)c1ccco1)NCCC1=CCCCC1,rdkit_cl_hack,0.9243027888446216,0.8968152,251,11,False,True
O=C(COc1ccc(Cl)cc1)NCc1nnc(SCC(=O)N2CCCCCC2)o1,rdkit_cl_hack,0.458955223880597,1.237095,268,10,False,True
O=C(COc1cnc2ccccc2n1)NCCC1=CCCCC1,rdkit_cl_hack,1.0,0.60283524,154,7,False,True
O=C(Cc1ccc(Cl)cc1)Nc1ccc(S(=O)(=O)Nc2ncccn2)cc1,rdkit_cl_hack,1.0,0.47121364,22,7,False,True
O=C(Cc1ccccc1)OCC[NH+]1CCOCC1,rdkit_cl_hack,1.0,0.38403788,20,6,False,True
O=C(Cn1ccc([N+](=O)[O-])n1)N1CCCc2ccccc21,rdkit_cl_hack,1.0,0.41826707,25,4,False,True
O=C(NC(=S)Nc1ccccn1)c1ccccc1,rdkit_cl_hack,1.0,0.29819858,12,5,False,True
O=C(NCCCN1CCCC1=O)c1cc(NS(=O)(=O)c2ccc(F)cc2)cc(NS(=O)(=O)c2ccc(F)cc2)c1,rdkit_cl_hack,0.2645161290322581,1.3987981,155,12,False,True
O=C(NCCCN1CCN(CCCNC(=O)c2ccc3c(c2)OCO3)CC1)c1ccc2c(c1)OCO2,rdkit_cl_hack,0.0061349693251533,1.5979588,163,12,False,True
O=C(NCCN1CCN(C(=O)C(c2ccccc2)c2ccccc2)CC1)C(=O)Nc1ccccc1,rdkit_cl_hack,0.6419753086419753,1.1252149,162,11,False,True
O=C(NCCSc1ccc(Cl)cc1)c1ccco1,rdkit_cl_hack,1.0,0.4074336,34,6,False,True
O=C(NCCc1cccc(Cl)c1)c1ccc(OC2CCN(Cc3ccccn3)CC2)cc1,rdkit_cl_hack,0.7023809523809523,1.0697758,588,9,False,True
O=C(NCc1ccccc1)c1onc(CSc2ccccn2)c1C(=O)NCc1ccccc1,rdkit_cl_hack,0.8088888888888889,1.00449,225,11,False,True
O=C(NNc1ccc([N+](=O)[O-])cc1)c1ccccc1Cl,rdkit_cl_hack,1.0,0.3288257,29,5,False,True
O=C(Nc1c(Cl)ccc2nsnc12)c1cccnc1,rdkit_cl_hack,1.0,0.20992486,12,3,False,True
O=C(Nc1cc(F)cc(F)c1)c1ccc(NCCC[NH+]2CCCCCC2)c([N+](=O)[O-])c1,rdkit_cl_hack,0.8685446009389671,1.0808011,213,9,False,True
O=C(Nc1ccc(-c2csc(Nc3cccc(C(F)(F)F)c3)n2)cc1)c1cccc(C(F)(F)F)c1,rdkit_cl_hack,0.9814814814814816,0.82230574,54,8,False,True
O=C(Nc1ccc(Cl)cc1)c1cccc(S(=O)(=O)Nc2ccccn2)c1,rdkit_cl_hack,1.0,0.4756656,60,6,False,True
O=C(Nc1ccc2c(c1)OCO2)c1cccs1,rdkit_cl_hack,1.0,0.2073704,16,3,False,True
O=C(Nc1cccc2ccccc12)N1CCN(c2ccccc2)CC1,rdkit_cl_hack,0.8292682926829268,0.7698331,82,4,False,True
O=C(c1ccc(S(=O)(=O)NCc2ccco2)cc1)N1CCN(Cc2ccc3c(c2)OCO3)CC1,rdkit_cl_hack,0.4959677419354839,1.2468452,248,8,False,True
O=C(c1cccc([N+](=O)[O-])c1)n1nc(-c2ccccc2)nc1NCc1ccccc1,rdkit_cl_hack,1.0,0.44570276,15,7,False,True
O=C1CCN(CCc2ccccc2)CCN1[C@H](CSc1ccccc1)Cc1ccccc1,rdkit_cl_hack,0.7154929577464789,1.0402601,355,9,False,True
O=C1COc2ccc(C(=O)COC(=O)CCSc3ccccc3)cc2N1,rdkit_cl_hack,0.9870967741935484,0.94388425,155,8,False,True
O=C1c2ccccc2C(=O)N1Cc1nn2c(-c3ccc(Cl)cc3)nnc2s1,rdkit_cl_hack,1.0,0.2584642,13,3,False,True
O=S(=O)(N1CCCCCC1)N1CC[NH2+]CC1,rdkit_cl_hack,1.0,0.39343598,26,2,False,True
O=S(=O)(NCc1ccccc1Cl)c1ccc(-n2cccn2)cc1,rdkit_cl_hack,1.0,0.5166189,56,5,False,True
O=[N+]([O-])c1ccccc1S(=O)(=O)N1CCN(c2ccccc2)CC1,rdkit_cl_hack,1.0,0.61048305,45,4,False,True
O=c1[nH]c(N2CCN(c3ccccc3)CC2)nc2c1CCC2,rdkit_cl_hack,0.75,0.68871796,32,2,False,True
O=c1[nH]c2cc3c(cc2cc1CN(Cc1cccnc1)Cc1nnnn1Cc1ccco1)OCCO3,rdkit_cl_hack,0.7828571428571428,1.0039866,175,8,False,True
O=c1c2ccccc2nnn1Cc1ccccc1Cl,rdkit_cl_hack,1.0,0.14003855,11,2,False,True
S=C(Nc1ccccc1)N1CCCCCCC1,rdkit_cl_hack,1.0,0.31998804,60,3,False,True
c1nc(COc2nsnc2N2CCOCC2)cs1,rdkit_cl_hack,1.0,0.3658642,31,4,False,True
C1CCC([NH2+]C2=NCCC2)CC1,torchani_comb_hack,1.0,0.51696324,22,2,False,True
C=CCN(c1cccc(C(F)(F)F)c1)S(=O)(=O)c1cccc(C(=O)OCC(=O)Nc2ccccc2)c1,torchani_comb_hack,0.1497326203208556,1.4284319,374,12,False,True
C=CC[NH2+]CCOCCOc1ccccc1-c1ccccc1,torchani_comb_hack,1.0,0.8450421,245,10,False,True
Clc1ccc(N2CCN(c3ncnc4c3oc3ccccc34)CC2)cc1,torchani_comb_hack,0.2857142857142857,1.5458962,14,2,False,True
Fc1ccccc1OCCCCCN1CCCC1,torchani_comb_hack,1.0,0.703571,1239,7,False,True
N#Cc1ccccc1S(=O)(=O)Nc1ccc2c(c1)OCCO2,torchani_comb_hack,1.0,0.4495523,20,3,False,True
O=C(C1CC1)N1CCN=C1SCc1ccccc1,torchani_comb_hack,1.0,0.5068582,15,5,False,True
O=C(CC1CCCCC1)NCc1ccco1,torchani_comb_hack,1.0,0.44165322,28,5,False,True
O=C(CCC(=O)OCC(=O)c1ccc(-c2ccccc2)cc1)Nc1cccc(Cl)c1,torchani_comb_hack,0.569620253164557,1.2166328,79,10,False,True
O=C(CCC(=O)OCCCC(F)(F)C(F)(F)F)NC1CCCCC1,torchani_comb_hack,0.9753086419753086,1.0642878,243,11,False,True
O=C(CCCCCN1C(=O)c2cccc3cccc(c23)C1=O)NCc1ccco1,torchani_comb_hack,1.0,0.9574017,180,9,False,True
O=C(CCCCCn1c(=S)[nH]c2ccc(N3CCOCC3)cc2c1=O)NCc1ccc(Cl)cc1,torchani_comb_hack,0.7343173431734318,1.1393491,271,10,False,True
O=C(CCCn1c(=O)[nH]c2cc(Cl)ccc2c1=O)NCCCN1CCN(c2ccc(F)cc2)CC1,torchani_comb_hack,0.1521739130434782,1.3814851,46,10,False,True
O=C(CCCn1c(=O)[nH]c2ccsc2c1=O)NC1CCCCC1,torchani_comb_hack,1.0,0.87523997,41,6,False,True
O=C(CCCn1c(=O)c2ccccc2n(Cc2ccccc2)c1=O)NCc1ccco1,torchani_comb_hack,0.8583333333333333,1.0917653,120,9,False,True
O=C(CCSc1ccccc1)NCc1cccnc1,torchani_comb_hack,1.0,0.76136863,158,7,False,True
O=C(CN(Cc1ccco1)C(=O)CNS(=O)(=O)c1ccc(F)cc1)NCc1ccco1,torchani_comb_hack,0.0888157894736842,1.4246098,304,12,False,True
O=C(CN1C(=O)NC2(CCCC2)C1=O)Nc1ccc(F)c(F)c1F,torchani_comb_hack,1.0,0.5725089,24,4,False,True
O=C(CN1CCN(c2ccccc2)CC1)NC(=O)NCc1ccco1,torchani_comb_hack,0.7922077922077922,1.0567942,154,8,False,True
O=C(CNC(=S)N(Cc1ccccc1Cl)C1CCCC1)NCCCN1CCOCC1,torchani_comb_hack,0.246,1.3243685,500,12,False,True
O=C(CNS(=O)(=O)c1cccc2nsnc12)NC1CCCCC1,torchani_comb_hack,0.9838709677419356,0.7849517,62,6,False,True
O=C(COC(=O)COc1ccccc1[N+](=O)[O-])Nc1ccc(S(=O)(=O)N2CCCCC2)cc1,torchani_comb_hack,0.430939226519337,1.2804115,181,11,False,True
O=C(COC(=O)c1ccccc1NC(=O)c1ccco1)NCCC1=CCCCC1,torchani_comb_hack,0.5816733067729084,1.2156005,251,11,False,True
O=C(COc1ccc(Cl)cc1)NCc1nnc(SCC(=O)N2CCCCCC2)o1,torchani_comb_hack,0.1343283582089552,1.4430593,268,10,False,True
O=C(COc1cnc2ccccc2n1)NCCC1=CCCCC1,torchani_comb_hack,1.0,0.927384,154,7,False,True
O=C(Cc1ccc(Cl)cc1)Nc1ccc(S(=O)(=O)Nc2ncccn2)cc1,torchani_comb_hack,1.0,0.73374385,22,7,False,True
O=C(Cc1ccccc1)OCC[NH+]1CCOCC1,torchani_comb_hack,1.0,0.66937166,20,6,False,True
O=C(Cn1ccc([N+](=O)[O-])n1)N1CCCc2ccccc21,torchani_comb_hack,1.0,0.541537,25,4,False,True
O=C(NC(=S)Nc1ccccn1)c1ccccc1,torchani_comb_hack,1.0,0.510509,12,5,False,True
O=C(NCCCN1CCCC1=O)c1cc(NS(=O)(=O)c2ccc(F)cc2)cc(NS(=O)(=O)c2ccc(F)cc2)c1,torchani_comb_hack,0.0064516129032258,1.7332671,155,12,False,True
O=C(NCCCN1CCN(CCCNC(=O)c2ccc3c(c2)OCO3)CC1)c1ccc2c(c1)OCO2,torchani_comb_hack,0.0613496932515337,1.4940561,163,12,False,True
O=C(NCCN1CCN(C(=O)C(c2ccccc2)c2ccccc2)CC1)C(=O)Nc1ccccc1,torchani_comb_hack,0.4012345679012346,1.2595913,162,11,False,True
O=C(NCCSc1ccc(Cl)cc1)c1ccco1,torchani_comb_hack,1.0,0.5957275,34,6,False,True
O=C(NCCc1cccc(Cl)c1)c1ccc(OC2CCN(Cc3ccccn3)CC2)cc1,torchani_comb_hack,0.6564625850340136,1.1851695,588,9,False,True
O=C(NCc1ccccc1)c1onc(CSc2ccccn2)c1C(=O)NCc1ccccc1,torchani_comb_hack,0.4488888888888889,1.269637,225,11,False,True
O=C(NNc1ccc([N+](=O)[O-])cc1)c1ccccc1Cl,torchani_comb_hack,1.0,0.400012,29,5,False,True
O=C(Nc1c(Cl)ccc2nsnc12)c1cccnc1,torchani_comb_hack,1.0,0.23304681,12,3,False,True
O=C(Nc1cc(F)cc(F)c1)c1ccc(NCCC[NH+]2CCCCCC2)c([N+](=O)[O-])c1,torchani_comb_hack,0.8356807511737089,1.0649456,213,9,False,True
O=C(Nc1ccc(-c2csc(Nc3cccc(C(F)(F)F)c3)n2)cc1)c1cccc(C(F)(F)F)c1,torchani_comb_hack,1.0,0.8827483,54,8,False,True
O=C(Nc1ccc(Cl)cc1)c1cccc(S(=O)(=O)Nc2ccccn2)c1,torchani_comb_hack,1.0,0.6511315,60,6,False,True
O=C(Nc1ccc2c(c1)OCO2)c1cccs1,torchani_comb_hack,1.0,0.256893,16,3,False,True
O=C(Nc1cccc2ccccc12)N1CCN(c2ccccc2)CC1,torchani_comb_hack,0.8536585365853658,0.7839427,82,4,False,True
O=C(c1ccc(S(=O)(=O)NCc2ccco2)cc1)N1CCN(Cc2ccc3c(c2)OCO3)CC1,torchani_comb_hack,0.4717741935483871,1.4589841,248,8,False,True
O=C(c1cccc([N+](=O)[O-])c1)n1nc(-c2ccccc2)nc1NCc1ccccc1,torchani_comb_hack,1.0,0.60669106,15,7,False,True
O=C1CCN(CCc2ccccc2)CCN1[C@H](CSc1ccccc1)Cc1ccccc1,torchani_comb_hack,0.5661971830985916,1.2161546,355,9,False,True
O=C1COc2ccc(C(=O)COC(=O)CCSc3ccccc3)cc2N1,torchani_comb_hack,0.935483870967742,1.0626625,155,8,False,True
O=C1c2ccccc2C(=O)N1Cc1nn2c(-c3ccc(Cl)cc3)nnc2s1,torchani_comb_hack,1.0,0.3025072,13,3,False,True
O=S(=O)(N1CCCCCC1)N1CC[NH2+]CC1,torchani_comb_hack,1.0,0.97053856,26,2,False,True
O=S(=O)(NCc1ccccc1Cl)c1ccc(-n2cccn2)cc1,torchani_comb_hack,1.0,0.656686,56,5,False,True
O=[N+]([O-])c1ccccc1S(=O)(=O)N1CCN(c2ccccc2)CC1,torchani_comb_hack,0.5333333333333333,1.1092925,45,4,False,True
O=c1[nH]c(N2CCN(c3ccccc3)CC2)nc2c1CCC2,torchani_comb_hack,0.34375,1.7604048,32,2,False,True
O=c1[nH]c2cc3c(cc2cc1CN(Cc1cccnc1)Cc1nnnn1Cc1ccco1)OCCO3,torchani_comb_hack,0.5314285714285715,1.2448015,175,8,False,True
O=c1c2ccccc2nnn1Cc1ccccc1Cl,torchani_comb_hack,1.0,0.15736014,11,2,False,True
S=C(Nc1ccccc1)N1CCCCCCC1,torchani_comb_hack,1.0,0.52687436,60,3,False,True
c1nc(COc2nsnc2N2CCOCC2)cs1,torchani_comb_hack,1.0,0.536966,31,4,False,True
C1CCC([NH2+]C2=NCCC2)CC1,mcmc_hack,1.0,0.49818432,22,2,False,True
C=CCN(c1cccc(C(F)(F)F)c1)S(=O)(=O)c1cccc(C(=O)OCC(=O)Nc2ccccc2)c1,mcmc_hack,0.2085561497326203,1.4487844,374,12,False,True
C=CC[NH2+]CCOCCOc1ccccc1-c1ccccc1,mcmc_hack,0.9959183673469388,0.93209887,245,10,False,True
Clc1ccc(N2CCN(c3ncnc4c3oc3ccccc34)CC2)cc1,mcmc_hack,0.2857142857142857,1.5280081,14,2,False,True
Fc1ccccc1OCCCCCN1CCCC1,mcmc_hack,1.0,0.74498576,1239,7,False,True
N#Cc1ccccc1S(=O)(=O)Nc1ccc2c(c1)OCCO2,mcmc_hack,1.0,0.46679845,20,3,False,True
O=C(C1CC1)N1CCN=C1SCc1ccccc1,mcmc_hack,1.0,0.5490945,15,5,False,True
O=C(CC1CCCCC1)NCc1ccco1,mcmc_hack,1.0,0.50274235,28,5,False,True
O=C(CCC(=O)OCC(=O)c1ccc(-c2ccccc2)cc1)Nc1cccc(Cl)c1,mcmc_hack,0.5822784810126582,1.2433785,79,10,False,True
O=C(CCC(=O)OCCCC(F)(F)C(F)(F)F)NC1CCCCC1,mcmc_hack,0.8806584362139918,1.1236981,243,11,False,True
O=C(CCCCCN1C(=O)c2cccc3cccc(c23)C1=O)NCc1ccco1,mcmc_hack,0.9888888888888888,0.9535092,180,9,False,True
O=C(CCCCCn1c(=S)[nH]c2ccc(N3CCOCC3)cc2c1=O)NCc1ccc(Cl)cc1,mcmc_hack,0.6346863468634686,1.2010694,271,10,False,True
O=C(CCCn1c(=O)[nH]c2cc(Cl)ccc2c1=O)NCCCN1CCN(c2ccc(F)cc2)CC1,mcmc_hack,0.2391304347826087,1.3819797,46,10,False,True
O=C(CCCn1c(=O)[nH]c2ccsc2c1=O)NC1CCCCC1,mcmc_hack,1.0,0.81408525,41,6,False,True
O=C(CCCn1c(=O)c2ccccc2n(Cc2ccccc2)c1=O)NCc1ccco1,mcmc_hack,0.8833333333333333,1.0506924,120,9,False,True
O=C(CCSc1ccccc1)NCc1cccnc1,mcmc_hack,1.0,0.7919111,158,7,False,True
O=C(CN(Cc1ccco1)C(=O)CNS(=O)(=O)c1ccc(F)cc1)NCc1ccco1,mcmc_hack,0.0888157894736842,1.4455279,304,12,False,True
O=C(CN1C(=O)NC2(CCCC2)C1=O)Nc1ccc(F)c(F)c1F,mcmc_hack,1.0,0.5495911,24,4,False,True
O=C(CN1CCN(c2ccccc2)CC1)NC(=O)NCc1ccco1,mcmc_hack,0.7337662337662337,1.1149478,154,8,False,True
O=C(CNC(=S)N(Cc1ccccc1Cl)C1CCCC1)NCCCN1CCOCC1,mcmc_hack,0.092,1.4267343,500,12,False,True
O=C(CNS(=O)(=O)c1cccc2nsnc12)NC1CCCCC1,mcmc_hack,1.0,0.77727026,62,6,False,True
O=C(COC(=O)COc1ccccc1[N+](=O)[O-])Nc1ccc(S(=O)(=O)N2CCCCC2)cc1,mcmc_hack,0.4640883977900552,1.252791,181,11,False,True
O=C(COC(=O)c1ccccc1NC(=O)c1ccco1)NCCC1=CCCCC1,mcmc_hack,0.3665338645418327,1.3023149,251,11,False,True
O=C(COc1ccc(Cl)cc1)NCc1nnc(SCC(=O)N2CCCCCC2)o1,mcmc_hack,0.1902985074626865,1.3490708,268,10,False,True
O=C(COc1cnc2ccccc2n1)NCCC1=CCCCC1,mcmc_hack,1.0,0.878048,154,7,False,True
O=C(Cc1ccc(Cl)cc1)Nc1ccc(S(=O)(=O)Nc2ncccn2)cc1,mcmc_hack,1.0,0.7179685,22,7,False,True
O=C(Cc1ccccc1)OCC[NH+]1CCOCC1,mcmc_hack,1.0,0.65619767,20,6,False,True
O=C(Cn1ccc([N+](=O)[O-])n1)N1CCCc2ccccc21,mcmc_hack,1.0,0.55353236,25,4,False,True
O=C(NC(=S)Nc1ccccn1)c1ccccc1,mcmc_hack,1.0,0.5121787,12,5,False,True
O=C(NCCCN1CCCC1=O)c1cc(NS(=O)(=O)c2ccc(F)cc2)cc(NS(=O)(=O)c2ccc(F)cc2)c1,mcmc_hack,0.032258064516129,1.6582923,155,12,False,True
O=C(NCCCN1CCN(CCCNC(=O)c2ccc3c(c2)OCO3)CC1)c1ccc2c(c1)OCO2,mcmc_hack,0.0368098159509202,1.6296331,163,12,False,True
O=C(NCCN1CCN(C(=O)C(c2ccccc2)c2ccccc2)CC1)C(=O)Nc1ccccc1,mcmc_hack,0.2777777777777778,1.316897,162,11,False,True
O=C(NCCSc1ccc(Cl)cc1)c1ccco1,mcmc_hack,1.0,0.63953036,34,6,False,True
O=C(NCCc1cccc(Cl)c1)c1ccc(OC2CCN(Cc3ccccn3)CC2)cc1,mcmc_hack,0.6530612244897959,1.2064928,588,9,False,True
O=C(NCc1ccccc1)c1onc(CSc2ccccn2)c1C(=O)NCc1ccccc1,mcmc_hack,0.3466666666666667,1.3593798,225,11,False,True
O=C(NNc1ccc([N+](=O)[O-])cc1)c1ccccc1Cl,mcmc_hack,1.0,0.44610837,29,5,False,True
O=C(Nc1c(Cl)ccc2nsnc12)c1cccnc1,mcmc_hack,1.0,0.22682929,12,3,False,True
O=C(Nc1cc(F)cc(F)c1)c1ccc(NCCC[NH+]2CCCCCC2)c([N+](=O)[O-])c1,mcmc_hack,0.8028169014084507,1.0601794,213,9,False,True
O=C(Nc1ccc(-c2csc(Nc3cccc(C(F)(F)F)c3)n2)cc1)c1cccc(C(F)(F)F)c1,mcmc_hack,1.0,0.9012271,54,8,False,True
O=C(Nc1ccc(Cl)cc1)c1cccc(S(=O)(=O)Nc2ccccn2)c1,mcmc_hack,1.0,0.81390494,60,6,False,True
O=C(Nc1ccc2c(c1)OCO2)c1cccs1,mcmc_hack,1.0,0.2100798,16,3,False,True
O=C(Nc1cccc2ccccc12)N1CCN(c2ccccc2)CC1,mcmc_hack,0.8292682926829268,0.80079037,82,4,False,True
O=C(c1ccc(S(=O)(=O)NCc2ccco2)cc1)N1CCN(Cc2ccc3c(c2)OCO3)CC1,mcmc_hack,0.3629032258064516,1.5156821,248,8,False,True
O=C(c1cccc([N+](=O)[O-])c1)n1nc(-c2ccccc2)nc1NCc1ccccc1,mcmc_hack,1.0,0.6694752,15,7,False,True
O=C1CCN(CCc2ccccc2)CCN1[C@H](CSc1ccccc1)Cc1ccccc1,mcmc_hack,0.4845070422535211,1.258194,355,9,False,True
O=C1COc2ccc(C(=O)COC(=O)CCSc3ccccc3)cc2N1,mcmc_hack,0.8774193548387097,1.085383,155,8,False,True
O=C1c2ccccc2C(=O)N1Cc1nn2c(-c3ccc(Cl)cc3)nnc2s1,mcmc_hack,1.0,0.30400255,13,3,False,True
O=S(=O)(N1CCCCCC1)N1CC[NH2+]CC1,mcmc_hack,1.0,0.97074443,26,2,False,True
O=S(=O)(NCc1ccccc1Cl)c1ccc(-n2cccn2)cc1,mcmc_hack,1.0,0.6485887,56,5,False,True
O=[N+]([O-])c1ccccc1S(=O)(=O)N1CCN(c2ccccc2)CC1,mcmc_hack,0.5333333333333333,1.1115772,45,4,False,True
O=c1[nH]c(N2CCN(c3ccccc3)CC2)nc2c1CCC2,mcmc_hack,0.3125,1.8164432,32,2,False,True
O=c1[nH]c2cc3c(cc2cc1CN(Cc1cccnc1)Cc1nnnn1Cc1ccco1)OCCO3,mcmc_hack,0.3942857142857143,1.2820772,175,8,False,True
O=c1c2ccccc2nnn1Cc1ccccc1Cl,mcmc_hack,1.0,0.15396848,11,2,False,True
S=C(Nc1ccccc1)N1CCCCCCC1,mcmc_hack,1.0,0.49476007,60,3,False,True
c1nc(COc2nsnc2N2CCOCC2)cs1,mcmc_hack,1.0,0.55495906,31,4,False,True

